Coherent X-rays with Tunable Time-Dependent Polarization

We describe a method for producing high power, coherent x-ray pulses from a free electron laser with femtosecond scale periodic temporal modulation of the polarization vector. This approach relies on the generation of a temporal intensity modulation after self seeding either by modulating the seed intensity or the beam current. After generating a coherent temporally modulated $s$-polarization pulse, the electron beam is delayed by half a modulation period and sent into a short orthogonally oriented undulator, serving as a $p$-polarization afterburner. We provide simulations of three configurations for realizing this polarization switching, namely, enhanced self seeding with an intensity modulation generated by 2 color self seeding, enhanced self seeding of a current modulated bunch, and regular self seeding of a current modulated bunch. Start to end simulations for the Linac Coherent Light Source-II are provided for the latter.

==> Coherent X-rays with Tunable Time-Dependent Polarization (4)/forErik.txt <==


@article{Tomasso2016,
author = {T. Mazza and M. Ilchen and A.J. Rafipoor and C. Callegari and P. Finetti and O. Plekan and K.C. Prince and R. Richter and A. Demidovich and C. Grazioli and L. Avaldi and P. Bolognesi and M. Coreno and P. O’Keeffe and M. Di Fraia and M. Devetta and Y. Ovcharenko and V. Lyamayev and S. Düsterer and K. Ueda and J.T. Costello and E.V. Gryzlova and S.I. Strakhova and A.N. Grum-Grzhimailo and A.V. Bozhevolnov and A.K. Kazansky and N.M. Kabachnik and M. Meyer},
title = {Angular distribution and circular dichroism in the two-colour XUV+NIR above-threshold ionization of helium},
journal = {Journal of Modern Optics},
volume = {63},
number = {4},
pages = {367-382},
year  = {2016},
publisher = {Taylor & Francis},
doi = {10.1080/09500340.2015.1119897},
URL = {https://doi.org/10.1080/09500340.2015.1119897},
eprint = {https://doi.org/10.1080/09500340.2015.1119897}
}

@article{MarkusPRL2017,
  title = {Circular Dichroism in Multiphoton Ionization of Resonantly Excited ${\mathrm{He}}^{+}$ Ions},
  author = {Ilchen, M. and Douguet, N. and Mazza, T. and Rafipoor, A. J. and Callegari, C. and Finetti, P. and Plekan, O. and Prince, K. C. and Demidovich, A. and Grazioli, C. and Avaldi, L. and Bolognesi, P. and Coreno, M. and Di Fraia, M. and Devetta, M. and Ovcharenko, Y. and D\"usterer, S. and Ueda, K. and Bartschat, K. and Grum-Grzhimailo, A. N. and Bozhevolnov, A. V. and Kazansky, A. K. and Kabachnik, N. M. and Meyer, M.},
  journal = {Phys. Rev. Lett.},
  volume = {118},
  issue = {1},
  pages = {013002},
  numpages = {6},
  year = {2017},
  month = {Jan},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.118.013002},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.118.013002}
}

@article{Markus2017,
  title = {Emitter-site-selective photoelectron circular dichroism of trifluoromethyloxirane},
  author = {Ilchen, M. and Hartmann, G. and Rupprecht, P. and Artemyev, A. N. and Coffee, R. N. and Li, Z. and Ohldag, H. and Ogasawara, H. and Osipov, T. and Ray, D. and Schmidt, Ph. and Wolf, T. J. A. and Ehresmann, A. and Moeller, S. and Knie, A. and Demekhin, Ph. V.},
  journal = {Phys. Rev. A},
  volume = {95},
  issue = {5},
  pages = {053423},
  numpages = {7},
  year = {2017},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevA.95.053423},
  url = {https://link.aps.org/doi/10.1103/PhysRevA.95.053423}
}


@article{Gregor2019,
  title = {Recovery of High-Energy Photoelectron Circular Dichroism through Fano Interference},
  author = {Hartmann, G. and Ilchen, M. and Schmidt, Ph. and K\"ustner-Wetekam, C. and Ozga, C. and Scholz, F. and Buck, J. and Trinter, F. and Viefhaus, J. and Ehresmann, A. and Sch\"offler, M. S. and Knie, A. and Demekhin, Ph. V.},
  journal = {Phys. Rev. Lett.},
  volume = {123},
  issue = {4},
  pages = {043202},
  numpages = {6},
  year = {2019},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.123.043202},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.123.043202}
}



==> forErik.txt <==


@article{Tomasso2016,
author = {T. Mazza and M. Ilchen and A.J. Rafipoor and C. Callegari and P. Finetti and O. Plekan and K.C. Prince and R. Richter and A. Demidovich and C. Grazioli and L. Avaldi and P. Bolognesi and M. Coreno and P. O’Keeffe and M. Di Fraia and M. Devetta and Y. Ovcharenko and V. Lyamayev and S. Düsterer and K. Ueda and J.T. Costello and E.V. Gryzlova and S.I. Strakhova and A.N. Grum-Grzhimailo and A.V. Bozhevolnov and A.K. Kazansky and N.M. Kabachnik and M. Meyer},
title = {Angular distribution and circular dichroism in the two-colour XUV+NIR above-threshold ionization of helium},
journal = {Journal of Modern Optics},
volume = {63},
number = {4},
pages = {367-382},
year  = {2016},
publisher = {Taylor & Francis},
doi = {10.1080/09500340.2015.1119897},
URL = {https://doi.org/10.1080/09500340.2015.1119897},
eprint = {https://doi.org/10.1080/09500340.2015.1119897}
}

@article{MarkusPRL2017,
  title = {Circular Dichroism in Multiphoton Ionization of Resonantly Excited ${\mathrm{He}}^{+}$ Ions},
  author = {Ilchen, M. and Douguet, N. and Mazza, T. and Rafipoor, A. J. and Callegari, C. and Finetti, P. and Plekan, O. and Prince, K. C. and Demidovich, A. and Grazioli, C. and Avaldi, L. and Bolognesi, P. and Coreno, M. and Di Fraia, M. and Devetta, M. and Ovcharenko, Y. and D\"usterer, S. and Ueda, K. and Bartschat, K. and Grum-Grzhimailo, A. N. and Bozhevolnov, A. V. and Kazansky, A. K. and Kabachnik, N. M. and Meyer, M.},
  journal = {Phys. Rev. Lett.},
  volume = {118},
  issue = {1},
  pages = {013002},
  numpages = {6},
  year = {2017},
  month = {Jan},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.118.013002},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.118.013002}
}

@article{Markus2017,
  title = {Emitter-site-selective photoelectron circular dichroism of trifluoromethyloxirane},
  author = {Ilchen, M. and Hartmann, G. and Rupprecht, P. and Artemyev, A. N. and Coffee, R. N. and Li, Z. and Ohldag, H. and Ogasawara, H. and Osipov, T. and Ray, D. and Schmidt, Ph. and Wolf, T. J. A. and Ehresmann, A. and Moeller, S. and Knie, A. and Demekhin, Ph. V.},
  journal = {Phys. Rev. A},
  volume = {95},
  issue = {5},
  pages = {053423},
  numpages = {7},
  year = {2017},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevA.95.053423},
  url = {https://link.aps.org/doi/10.1103/PhysRevA.95.053423}
}


@article{Gregor2019,
  title = {Recovery of High-Energy Photoelectron Circular Dichroism through Fano Interference},
  author = {Hartmann, G. and Ilchen, M. and Schmidt, Ph. and K\"ustner-Wetekam, C. and Ozga, C. and Scholz, F. and Buck, J. and Trinter, F. and Viefhaus, J. and Ehresmann, A. and Sch\"offler, M. S. and Knie, A. and Demekhin, Ph. V.},
  journal = {Phys. Rev. Lett.},
  volume = {123},
  issue = {4},
  pages = {043202},
  numpages = {6},
  year = {2019},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.123.043202},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.123.043202}
}


